UniMorph 2.0: Universal Morphology

The Universal Morphology UniMorph project is a collaborative effort to improve how NLP handles complex morphology across the world's languages. The project releases annotated morphological data using a universal tagset, the UniMorph schema. Each inflected form is associated with a lemma, which typically carries its underlying lexical meaning, and a bundle of morphological features from our schema. Additional supporting data and tools are also released on a per-language basis when available. UniMorph is based at the Center for Language and Speech Processing (CLSP) at Johns Hopkins University in Baltimore, Maryland and is sponsored by the DARPA LORELEI program. This paper details advances made to the collection, annotation, and dissemination of project resources since the initial UniMorph release described at LREC 2016. lexical resources} }

==> sample_blank.csv <==
0,1,2
,singular,plural
nominative,d-ква́ркd-kvárk,d-ква́ркиd-kvárki
genitive,d-ква́ркаd-kvárka,d-ква́рковd-kvárkov
dative,d-ква́ркуd-kvárku,d-ква́ркамd-kvárkam
accusative,d-ква́ркd-kvárk,d-ква́ркиd-kvárki
instrumental,d-ква́ркомd-kvárkom,d-ква́ркамиd-kvárkami
prepositional,d-ква́ркеd-kvárke,d-ква́ркахd-kvárkax


==> sample_done.csv <==
0,1,2
,singular,plural
nominative,N;NOM;SG,N;NOM;PL
genitive,N;GEN;SG,N;GEN;PL
dative,N;DAT;SG,N;DAT;PL
accusative,N;ACC;SG,N;ACC;PL
instrumental,N;INS;SG,N;INS;PL
prepositional,N;ESS;SG,N;ESS;PL

